A Recursive Newton Method for Smoothing in Nonlinear State Space Models

In this paper, we use the optimization formulation of nonlinear Kalman filtering and smoothing problems to develop second-order variants of iterated Kalman smoother (IKS) methods. We show that Newton's method corresponds to a recursion over affine smoothing problems on a modified state-space model augmented by a pseudo measurement. The first and second derivatives required in this approach can be efficiently computed with widely available automatic differentiation tools. Furthermore, we show how to incorporate line-search and trust-region strategies into the proposed second-order IKS algorithm in order to regularize updates between iterations. Finally, we provide numerical examples to demonstrate the method's efficiency in terms of runtime compared to its batch counterpart.

==> figures/ls_batch_seq_runtime.csv <==
,times,cpu_ls_batch_runtime,cpu_ls_recursive_runtime
0,100.0,1.3658468127250671,0.5392780780792237
1,200.0,4.905371284484863,0.653684651851654
2,300.0,14.44913628101349,0.9967654705047607
3,400.0,12.58672194480896,1.031389558315277
4,500.0,17.24762362241745,1.1837263822555542
5,1000.0,53.507149600982665,1.5393558144569397
6,1500.0,127.18788379430771,1.993199396133423


==> figures/tr_batch_seq_runtime.csv <==
,times,cpu_tr_batch_runtime,cpu_tr_recursive_runtime
0,100.0,1.2653924107551575,0.1963616967201233
1,200.0,4.051391506195069,0.21210219860076904
2,300.0,12.766587495803833,0.2854681134223938
3,400.0,8.875317633152008,0.3337266206741333
4,500.0,11.400868153572082,0.3792867541313171
5,1000.0,39.13001582622528,0.5943172335624695
6,1500.0,86.84724907875061,0.8345920085906983


==> figures/xyplot.csv <==
,px,py,xtrue,ytrue
0,0.26876804512783936,0.2878811641066301,0.10000000149011612,0.20000000298023224
1,0.27740330887316644,0.2864650287521555,0.10999983549118042,0.19995026290416718
2,0.2860173666265111,0.2849202406147757,0.11999868601560593,0.19980117678642273
3,0.2946082604606708,0.28324696877483024,0.12999558448791504,0.1995534896850586
4,0.3031740327672453,0.2814453977731283,0.13998958468437195,0.19920817017555237
5,0.3117127140267669,0.2795157499067476,0.14997969567775726,0.1987643837928772
6,0.32022232077671636,0.27745830236313307,0.1599644422531128,0.19821316003799438
7,0.32870086555242817,0.27527336732229124,0.1699422150850296,0.19754758477210999
8,0.33714636102239404,0.2729612871644431,0.17991158366203308,0.19676628708839417
9,0.34555682276014577,0.2705224348342594,0.1898709237575531,0.1958661526441574
10,0.35393027526705767,0.2679572119628866,0.19981874525547028,0.19484654068946838
11,0.36226475182048146,0.2652660448292227,0.20975331962108612,0.19370509684085846
12,0.3705583054510633,0.2624493806247052,0.21967396140098572,0.1924481987953186
13,0.3788089816387809,0.2595077156986204,0.22958053648471832,0.19108480215072632
14,0.3870148244038239,0.25644159854699844,0.2394723743200302,0.1896182745695114
15,0.39517386244619523,0.25325162670935186,0.24934867024421692,0.1880505084991455
16,0.4032841219136526,0.24993844358677494,0.25920695066452026,0.18637318909168243
17,0.4113436181459814,0.24650274692805418,0.2690448760986328,0.18458034098148346
18,0.41935037591853835,0.24294526022620652,0.27886074781417847,0.1826704889535904
19,0.4273024304445533,0.23926674923155242,0.28865325450897217,0.18064427375793457
20,0.43519783934531886,0.2354680061276955,0.29842162132263184,0.17850461602210999
21,0.4430346940599001,0.23154984659713754,0.3081672489643097,0.17626364529132843
22,0.4508111131092203,0.22751311307365463,0.3178927004337311,0.173936665058136
23,0.4585252297668255,0.22335867241496832,0.3275952637195587,0.1715160608291626
24,0.4661752062054284,0.21908740344400762,0.3372717499732971,0.16899323463439941
25,0.4737592379884655,0.21470018551633335,0.3469202220439911,0.16636531054973602
26,0.48127554928569094,0.2101979023998457,0.35653647780418396,0.1636219173669815
27,0.4887223811510565,0.20558146369448743,0.3661164343357086,0.16075438261032104
28,0.496097984435512,0.20085180577944733,0.37565621733665466,0.15775588154792786
29,0.5034006127938941,0.19600990300546267,0.38515493273735046,0.1546296775341034
30,0.5106285202227261,0.19105676833630736,0.39461302757263184,0.1513826698064804
31,0.5177799799161189,0.18599344810711946,0.4040285050868988,0.148014098405838
32,0.5248532878435278,0.18082101210994814,0.41339701414108276,0.14451704919338226
33,0.5318467607769913,0.1755405344140384,0.42271241545677185,0.14088094234466553
34,0.5387587311045325,0.1701531102312583,0.43196943402290344,0.13709871470928192
35,0.5455875400777549,0.16465986516080838,0.4411657154560089,0.13317108154296875
36,0.5523315519363434,0.15906194460682033,0.4503019154071808,0.12910562753677368
37,0.5589891398968402,0.15336051150422322,0.45937639474868774,0.12490423023700714
38,0.5655586930221344,0.14755675316768055,0.46838533878326416,0.1205640658736229
39,0.5720386389270777,0.1416518688097072,0.4773285388946533,0.11608998477458954
40,0.5784274408910205,0.1356470635176244,0.48621147871017456,0.11149737983942032
41,0.5847235948166358,0.12954355167536,0.495036244392395,0.10679394751787186
42,0.5909256188469916,0.123342558545063,0.5037986636161804,0.10197538882493973
43,0.5970320492489887,0.11704532432198551,0.5124937891960144,0.09703642874956131
44,0.6030414224443961,0.11065310650667445,0.5211185216903687,0.09197552502155304
45,0.6089522765368456,0.10416718475515507,0.5296704173088074,0.08679251372814178
46,0.6147631577900387,0.0975888645387703,0.5381393432617188,0.08147508651018143
47,0.6204726067769712,0.09091948859354601,0.546516478061676,0.0760141983628273
48,0.626079160398063,0.08416043702465906,0.5547969341278076,0.07040787488222122
49,0.631581349967209,0.07731312118629227,0.5629730820655823,0.06465043127536774
50,0.6369777322431438,0.07037896645380975,0.5710388422012329,0.058739371597766876
51,0.6422668910250616,0.06335941520470018,0.5789901614189148,0.052675288170576096
52,0.6474474200033247,0.05625594613740134,0.5868318676948547,0.0464700348675251
53,0.6525179339621988,0.04907006871635121,0.5945623517036438,0.04012681171298027
54,0.6574770583014904,0.0418033173868876,0.6021698713302612,0.03363659977912903
55,0.6623234222423219,0.0344572664200891,0.6096457242965698,0.026995234191417694
56,0.6670556450109006,0.027033533204128025,0.6169785261154175,0.02019623853266239
57,0.6716723502411033,0.01953376741402351,0.6241661906242371,0.01324394065886736
58,0.6761721614946654,0.011959659779847906,0.6312093138694763,0.006145292427390814
59,0.6805537007415194,0.004312931509804684,0.6381004452705383,-0.0011009825393557549
60,0.6848156109623744,-0.0034046650030745834,0.644833505153656,-0.008494333364069462
61,0.6889565582190007,-0.011191358894997658,0.6514058113098145,-0.016030974686145782
62,0.6929752353203591,-0.019045362736826166,0.6578179001808167,-0.023704415187239647
63,0.6968703479204279,-0.02696486305759621,0.6640750169754028,-0.03150478005409241
64,0.7006406283658392,-0.03494802857409088,0.6701763868331909,-0.03942751884460449
65,0.7042848284549841,-0.04299300733791506,0.6761144399642944,-0.04747339338064194
66,0.7078017290844986,-0.05109792385479592,0.6818822622299194,-0.05564212054014206
67,0.7111901489431377,-0.05926088333353302,0.6874752640724182,-0.06393156200647354
68,0.7144489241246251,-0.0674799697108679,0.6928849816322327,-0.07234172523021698
69,0.7175769015530302,-0.07575324066094494,0.6981064081192017,-0.08087006211280823
70,0.7205729395708953,-0.08407873118251186,0.7031443119049072,-0.08950811624526978
71,0.7234359010971179,-0.09245445147961034,0.7079968452453613,-0.09825161844491959
72,0.7261646584728988,-0.10087838176280142,0.712653398513794,-0.10710103809833527
73,0.728758124983921,-0.10934847933239678,0.7171058058738708,-0.11605490744113922
74,0.731215252109159,-0.1178626736812893,0.7213582396507263,-0.12510550022125244
75,0.7335350337378447,-0.12641886601441724,0.7254041433334351,-0.134250208735466
76,0.7357164953422619,-0.13501493086661942,0.7292285561561584,-0.14348973333835602
77,0.7377587098244933,-0.14364872696119918,0.7328293323516846,-0.1528186947107315
78,0.7396607820541873,-0.15231809186171158,0.7362074851989746,-0.16223056614398956
79,0.7414218462397733,-0.16102084182196738,0.7393608689308167,-0.17172010242938995
80,0.7430410644224142,-0.16975477543743903,0.7422913908958435,-0.18128083646297455
81,0.7445176340794493,-0.17851767837245597,0.7450073957443237,-0.19090473651885986
82,0.7458507906902834,-0.1873073176058372,0.7475122809410095,-0.2005857229232788
83,0.7470398057171228,-0.1961214452877026,0.7498087882995605,-0.21031826734542847
84,0.7480840020159333,-0.2049577943513012,0.7518975138664246,-0.22009749710559845
85,0.7489827450248147,-0.21381407047922468,0.7537714242935181,-0.2299201488494873
86,0.7497354426169429,-0.22268795336650282,0.755432665348053,-0.23978102207183838
87,0.7503415375671727,-0.23157710794950728,0.7568935751914978,-0.24967357516288757
88,0.7508005023165081,-0.24047917612841466,0.7581613659858704,-0.259592741727829
89,0.7511118568939621,-0.24939177668671697,0.7592304944992065,-0.26953524351119995
90,0.7512751593647115,-0.25831251182021825,0.7600935697555542,-0.27949774265289307
91,0.7512900117222837,-0.26723897066311303,0.7607547044754028,-0.2894757091999054
92,0.7511560550229122,-0.27616873365361777,0.7612271308898926,-0.2994644045829773
93,0.7508729748471819,-0.28509937424103265,0.761512815952301,-0.3094601631164551
94,0.7504405022196771,-0.29402846440646346,0.7616055011749268,-0.31945958733558655
95,0.7498584165569102,-0.30295357022987707,0.7615064382553101,-0.32945895195007324
96,0.749126548236013,-0.31187225049591083,0.7612081170082092,-0.33945432305336
97,0.7482447645171407,-0.3207820543194212,0.7607020139694214,-0.3494413197040558
98,0.7472129718075561,-0.32968052859335967,0.7599876523017883,-0.35941559076309204
99,0.7460311273753877,-0.3385652224773924,0.7590585350990295,-0.3693721294403076
100,0.7446992324580245,-0.3474336841611453,0.7579095363616943,-0.3793056905269623
101,0.743217332956533,-0.35628345391176647,0.7565441727638245,-0.38921183347702026
102,0.7415855134066117,-0.3651120626682323,0.7549656629562378,-0.39908626675605774
103,0.7398039203808816,-0.37391704623449296,0.7531740665435791,-0.40892425179481506
104,0.737872774154306,-0.3826959433118631,0.7511590719223022,-0.4187189042568207
105,0.7357923391418042,-0.39144630031728445,0.74891597032547,-0.4284638464450836
106,0.7335629194593702,-0.400165675440458,0.7464505434036255,-0.438154935836792
107,0.7311848582062302,-0.4088516367734154,0.7437658905982971,-0.4477876126766205
108,0.7286585300525048,-0.41750176137172057,0.7408703565597534,-0.4573590159416199
109,0.7259843626687266,-0.42611363090751087,0.737765371799469,-0.46686452627182007
110,0.7231628469941371,-0.43468483002052444,0.7344518899917603,-0.4762994050979614
111,0.7201945264051377,-0.4432129531689698,0.7309391498565674,-0.48566195368766785
112,0.7170799957325452,-0.45169560490973026,0.7272313237190247,-0.49494895339012146
113,0.7138198915445942,-0.4601304133930044,0.7233352065086365,-0.5041585564613342
114,0.7104148820441805,-0.46851502866907035,0.7192557454109192,-0.5132884383201599
115,0.7068656641077329,-0.47684710615077214,0.7149897217750549,-0.5223326086997986
116,0.7031729795392034,-0.485124300641945,0.7105377912521362,-0.5312867760658264
117,0.6993376193408593,-0.4933442797141388,0.705905556678772,-0.5401490330696106
118,0.6953604286323546,-0.5015047213251915,0.7010921239852905,-0.5489141345024109
119,0.6912423061692224,-0.5096033173805972,0.6960915923118591,-0.5575738549232483
120,0.6869842042973479,-0.5176377798728353,0.6908928155899048,-0.5661159753799438
121,0.6825871143674134,-0.5256058418371186,0.6854867935180664,-0.5745284557342529
122,0.6780520620630495,-0.533505261383352,0.6798773407936096,-0.5828067064285278
123,0.6733801108394539,-0.5413338224357933,0.6740713119506836,-0.5909482836723328
124,0.6685723475850707,-0.5490893314381664,0.6680667996406555,-0.5989446043968201
125,0.6636299024954226,-0.5567696111463661,0.6618667840957642,-0.60679030418396
126,0.6585539529876351,-0.5643724997214851,0.6554877758026123,-0.6144912242889404
127,0.653345720542736,-0.5718958496803901,0.6489425897598267,-0.6220514178276062
128,0.6480064567385474,-0.5793375243288936,0.6422392129898071,-0.6294717192649841
129,0.6425374430503341,-0.5866953984033222,0.6353838443756104,-0.6367518901824951
130,0.6369399871496901,-0.5939673633096542,0.6283798217773438,-0.6438891291618347
131,0.6312154201591929,-0.6011513379197773,0.6212238669395447,-0.6508740186691284
132,0.6253651033539187,-0.6082452721054428,0.6139183044433594,-0.6577022671699524
133,0.6193904503234753,-0.6152471531980692,0.6064677238464355,-0.6643719673156738
134,0.6132929159714421,-0.6221550046093121,0.5988723039627075,-0.6708762049674988
135,0.6070740032505472,-0.6289668722098233,0.5911370515823364,-0.6772136092185974
136,0.6007352587768162,-0.6356808275211785,0.5832613110542297,-0.6833754777908325
137,0.5942782571295496,-0.6422949678493609,0.5752411484718323,-0.6893481016159058
138,0.5877045913868635,-0.6488074230664346,0.5670787692070007,-0.6951248049736023
139,0.5810158754514654,-0.6552163558598547,0.5587817430496216,-0.7007064819335938
140,0.5742137363613857,-0.6615199652107006,0.5503560304641724,-0.7060919404029846
141,0.5672998170656564,-0.6677164798453272,0.5418066382408142,-0.7112787365913391
142,0.5602757798946372,-0.6738041607702923,0.5331382155418396,-0.7162641286849976
143,0.5531433052067917,-0.6797812961050533,0.5243549942970276,-0.7210443019866943
144,0.5459041117801563,-0.6856461983765724,0.5154638290405273,-0.7256206274032593
145,0.5385599520059994,-0.6913972212791515,0.5064660906791687,-0.7299835681915283
146,0.5311125991881173,-0.6970327660451161,0.4973655343055725,-0.7341278791427612
147,0.5235638468147962,-0.7025512724806495,0.48817193508148193,-0.7380615472793579
148,0.5159155041659669,-0.7079512162281408,0.4788896441459656,-0.7417810559272766
149,0.5081694025533705,-0.7132310951091362,0.4695222079753876,-0.7452805638313293
150,0.5003273929496135,-0.7183894442916059,0.460074782371521,-0.748557984828949
151,0.49239134992459244,-0.7234248352699634,0.45055124163627625,-0.7516071200370789
152,0.48436316071157076,-0.7283358732336288,0.4409582018852234,-0.7544301748275757
153,0.4762447293715767,-0.7331212050839563,0.4313025176525116,-0.7570308446884155
154,0.46803798434769006,-0.7377795119245387,0.4215924143791199,-0.7594205141067505
155,0.45974488236824557,-0.742309503893418,0.41183534264564514,-0.7616104483604431
156,0.45136741128549757,-0.7467099333797962,0.40203526616096497,-0.7635990977287292
157,0.4429075798015093,-0.7509795939287854,0.39219680428504944,-0.7653883099555969
158,0.43436741556905656,-0.7551173097908679,0.3823246359825134,-0.7669811248779297
159,0.42574897287652985,-0.7591219366542485,0.3724230229854584,-0.7683792114257812
160,0.4170543272606907,-0.762992370527332,0.36249712109565735,-0.7695932984352112
161,0.40828557191955916,-0.7667275496414414,0.35255131125450134,-0.7706317901611328
162,0.3994448072071094,-0.7703264450718504,0.3425878584384918,-0.7714841961860657
163,0.39053414566938344,-0.7737880568021442,0.3326100707054138,-0.772148072719574
164,0.3815557122453247,-0.7771114177909179,0.32262182235717773,-0.7726300358772278
165,0.37251163840784535,-0.7802956041000608,0.312626451253891,-0.7729295492172241
166,0.36340405651751706,-0.7833397419553547,0.3026272654533386,-0.7730466723442078
167,0.35423510427364335,-0.7862430014755445,0.29262763261795044,-0.7729803919792175
168,0.345006936021557,-0.7890045830416397,0.2826310396194458,-0.7727251648902893
169,0.33572171008442636,-0.7916237334410662,0.2726413905620575,-0.77227383852005
170,0.3263815887915935,-0.7940997473913822,0.2626631557941437,-0.7716172933578491
171,0.31698874981185227,-0.7964319512286996,0.25269991159439087,-0.7707623243331909
172,0.3075453905516548,-0.7986197120505233,0.24275410175323486,-0.7697240114212036
173,0.29805372312148776,-0.8006624470849781,0.23282819986343384,-0.7685099244117737
174,0.2885159587784154,-0.8025596183933024,0.22292454540729523,-0.7671260237693787
175,0.2789343098842186,-0.8043107308250409,0.21304547786712646,-0.7655763030052185
176,0.26931098902949036,-0.8059153264962968,0.2031925618648529,-0.7638680338859558
177,0.25964820952734635,-0.8073729921685425,0.1933671087026596,-0.7620083093643188
178,0.24994818979206535,-0.8086833582496691,0.1835722178220749,-0.7599939107894897
179,0.24021314298136148,-0.8098460860703951,0.17381060123443604,-0.7578239440917969
180,0.23044527567351691,-0.8108608699313007,0.16408272087574005,-0.7555073499679565
181,0.2206467988278684,-0.8117274444005079,0.15438887476921082,-0.7530521750450134
182,0.21081993581605046,-0.812445575161256,0.14473024010658264,-0.7504619359970093
183,0.20096690950533658,-0.8130150629861138,0.1351090669631958,-0.747735857963562
184,0.19108992411344727,-0.8134357499498404,0.12552668154239655,-0.7448763847351074
185,0.18119117735879298,-0.8137075177821576,0.11598075926303864,-0.7418974041938782
186,0.17127286700939132,-0.8138302865939467,0.1064721941947937,-0.7388013005256653
187,0.1613371842631623,-0.8138040203983169,0.09700333327054977,-0.7355858087539673
188,0.1513863065990469,-0.8136287226728726,0.08757345378398895,-0.7322576642036438
189,0.14142239149103752,-0.8133044427564382,0.07818397879600525,-0.7288172245025635
190,0.13144758667701512,-0.8128312656628751,0.06883679330348969,-0.7252634763717651
191,0.12146403387424953,-0.8122093058321239,0.0595332607626915,-0.7215969562530518
192,0.11147387025732944,-0.8114387035356434,0.050275769084692,-0.7178157567977905
193,0.10147921818330406,-0.8105196357353956,0.04106803983449936,-0.7139149308204651
194,0.09148219467469751,-0.8094523179060065,0.03191491961479187,-0.709887683391571
195,0.08148490273339416,-0.8082369951689939,0.022822238504886627,-0.7057257890701294
196,0.07148942611563852,-0.806873940776213,0.013794006779789925,-0.7014259099960327
197,0.061497828944484266,-0.8053634517998483,0.0048318468034267426,-0.6969899535179138
198,0.05151215435251905,-0.8037058413328069,-0.004065752029418945,-0.6924258470535278
199,0.041534435935622074,-0.8019014507166864,-0.012901351787149906,-0.6877428293228149
200,0.031566693729605994,-0.7999506536627935,-0.021676596254110336,-0.6829476356506348
201,0.021610944100437332,-0.797853850917197,-0.030391082167625427,-0.6780428886413574
202,0.011669200552885534,-0.7956114698692963,-0.03904546797275543,-0.673032820224762
203,0.001743467854216904,-0.7932239606336406,-0.047642599791288376,-0.6679251194000244
204,-0.008164259586917827,-0.7906917978147158,-0.05618288367986679,-0.6627229452133179
205,-0.018051990860704303,-0.7880154617377735,-0.06466629356145859,-0.657428503036499
206,-0.027917732814482787,-0.7851954397002756,-0.07309329509735107,-0.6520447731018066
207,-0.037759500968054804,-0.7822322426039079,-0.08146551996469498,-0.6465762257575989
208,-0.04757530860821832,-0.779126415420931,-0.08977973461151123,-0.641019880771637
209,-0.05736317692757541,-0.775878529740466,-0.09802791476249695,-0.6353660225868225
210,-0.06712114315357773,-0.7724891809048112,-0.10621112585067749,-0.6296184659004211
211,-0.07684725283867033,-0.768958982553715,-0.11433209478855133,-0.6237832903862
212,-0.08653955738046437,-0.7652885779360097,-0.1223904937505722,-0.6178620457649231
213,-0.09619611698479172,-0.7614786382623144,-0.13038866221904755,-0.6118596792221069
214,-0.10581501179189512,-0.7575298581019367,-0.13832616806030273,-0.6057773232460022
215,-0.11539433870993404,-0.7534429643298245,-0.1462021917104721,-0.5996155738830566
216,-0.12493220878731467,-0.7492187055528631,-0.15401706099510193,-0.5933763980865479
217,-0.1344267479066644,-0.7448578412028313,-0.16176564991474152,-0.5870551466941833
218,-0.1438760924188546,-0.740361152662802,-0.1694432497024536,-0.5806478261947632
219,-0.15327839580757308,-0.7357294515076631,-0.17705290019512177,-0.5741599798202515
220,-0.16263182440064286,-0.7309635716478604,-0.1845986545085907,-0.5675979256629944
221,-0.1719345402199089,-0.726064359782433,-0.19208401441574097,-0.5609670281410217
222,-0.1811847108436349,-0.7210326870282503,-0.19951090216636658,-0.5542706847190857
223,-0.19038051608074794,-0.7158694585337789,-0.20687948167324066,-0.5475102663040161
224,-0.19952014761786885,-0.7105755989785332,-0.21418820321559906,-0.5406851768493652
225,-0.2086018056938661,-0.7051520515733534,-0.2214408665895462,-0.5338005423545837
226,-0.217623692793347,-0.6995997753464172,-0.22864578664302826,-0.5268659591674805
227,-0.22658401529376196,-0.6939197411371743,-0.23580783605575562,-0.5198870897293091
228,-0.2354809837613665,-0.6881129290246435,-0.2429368793964386,-0.5128744840621948
229,-0.24431281101817579,-0.6821803280985176,-0.25004148483276367,-0.5058371424674988
230,-0.2530777065488106,-0.6761229316363014,-0.25712093710899353,-0.4987744688987732
231,-0.2617738730544396,-0.6699417441628516,-0.2641778886318207,-0.4916893243789673
232,-0.2703995159398171,-0.6636377927684964,-0.271212637424469,-0.4845821261405945
233,-0.27895284917270685,-0.6572121285003621,-0.27821505069732666,-0.47744306921958923
234,-0.2874321001716446,-0.6506658157463496,-0.28518247604370117,-0.4702698588371277
235,-0.29583551523036455,-0.6439999278276065,-0.2921120524406433,-0.4630601108074188
236,-0.30416134136200196,-0.6372155495383975,-0.2989947199821472,-0.45580556988716125
237,-0.3124078347476786,-0.6303137796959933,-0.30582448840141296,-0.44850119948387146
238,-0.3205732633783668,-0.6232957282327752,-0.3125981390476227,-0.44114476442337036
239,-0.3286559130030835,-0.6161625093911572,-0.31931695342063904,-0.43373820185661316
240,-0.33665407391591506,-0.6089152451783633,-0.32598385214805603,-0.4262848496437073
241,-0.34456603881316344,-0.6015550594344078,-0.3325999975204468,-0.4187864363193512
242,-0.3523900906729529,-0.5940830766916225,-0.33916184306144714,-0.41124045848846436
243,-0.3601245054811232,-0.5865004244734765,-0.34567365050315857,-0.40365123748779297
244,-0.36776755020618,-0.5788082262755643,-0.35214710235595703,-0.3960292935371399
245,-0.37531749360210687,-0.5710076137633029,-0.3585886061191559,-0.3883802890777588
246,-0.3827726051767129,-0.5630997435030474,-0.3649909496307373,-0.3806985020637512
247,-0.39013114915202285,-0.5550857964154079,-0.37134304642677307,-0.3729751408100128
248,-0.39739139791953276,-0.5469669779358606,-0.3776402473449707,-0.36520692706108093
249,-0.40455163651047643,-0.5387445219148037,-0.38388460874557495,-0.3573961853981018
250,-0.41161016071410905,-0.5304196882630269,-0.39007896184921265,-0.34954574704170227
251,-0.41856527434818797,-0.5219937611138891,-0.3962211608886719,-0.3416544198989868
252,-0.4254152854765725,-0.5134680494449407,-0.4023192524909973,-0.33372893929481506
253,-0.4321585130183919,-0.5048438776108347,-0.40837815403938293,-0.3257734775543213
254,-0.4387932845273931,-0.49612259485969934,-0.4143967628479004,-0.3177874982357025
255,-0.4453179255513786,-0.48730557155696436,-0.4203750193119049,-0.30977126955986023
256,-0.4517307700033696,-0.478394211770947,-0.4263153076171875,-0.3017268478870392
257,-0.45803016138464225,-0.4693899451173469,-0.432211697101593,-0.29365018010139465
258,-0.464214448040661,-0.460294222015052,-0.4380570352077484,-0.285536527633667
259,-0.47028198817122346,-0.451108526340142,-0.44386133551597595,-0.2773934304714203
260,-0.4762311465583072,-0.44183437215425764,-0.4496288299560547,-0.26922422647476196
261,-0.48206030946150646,-0.43247329494066516,-0.45535174012184143,-0.26102373003959656
262,-0.48776788990808617,-0.42302685201481355,-0.4610249400138855,-0.252788782119751
263,-0.49335232059387224,-0.41349662432384704,-0.4666505753993988,-0.24452126026153564
264,-0.4988120442056415,-0.40388420532859826,-0.4722357392311096,-0.23622633516788483
265,-0.5041454983984541,-0.3941912066065862,-0.4777880609035492,-0.2279093861579895
266,-0.5093511276838556,-0.3844192649894552,-0.4833032190799713,-0.21956776082515717
267,-0.514427378621625,-0.37457004739775535,-0.4887702167034149,-0.2111945003271103
268,-0.5193726974293665,-0.36464524922088765,-0.494183748960495,-0.20278656482696533
269,-0.5241855369225946,-0.3546465904946867,-0.4995432496070862,-0.19434408843517303
270,-0.5288643654262434,-0.34457583014843185,-0.5048527121543884,-0.18587003648281097
271,-0.5334076587108862,-0.33443476176208004,-0.510106086730957,-0.1773611456155777
272,-0.5378139199564765,-0.3242252204017899,-0.5152950882911682,-0.1688128411769867
273,-0.542081682880014,-0.3139490659245548,-0.5204234719276428,-0.16022799909114838
274,-0.5462095030368466,-0.3036081805937827,-0.5254983901977539,-0.15161146223545074
275,-0.5501959602929656,-0.2932044796755205,-0.5305287837982178,-0.1429688185453415
276,-0.5540396697083569,-0.28273991619904226,-0.5355220437049866,-0.1343047022819519
277,-0.5577392735965442,-0.2722164798418617,-0.5404783487319946,-0.12561938166618347
278,-0.5612934084345761,-0.26163617824339286,-0.5453907251358032,-0.11690913885831833
279,-0.5647007071682372,-0.25100103979871935,-0.5502532720565796,-0.1081710010766983
280,-0.5679597962408023,-0.240313118624081,-0.5550612211227417,-0.09940268099308014
281,-0.5710693179995832,-0.2295745048656342,-0.5598033666610718,-0.09059862792491913
282,-0.5740279270243325,-0.21878731998409665,-0.5644587278366089,-0.08174839615821838
283,-0.5768342830522815,-0.20795370904775223,-0.5690096616744995,-0.07284404337406158
284,-0.5794870766982648,-0.1970758600059392,-0.5734378099441528,-0.06387802213430405
285,-0.5819850206568717,-0.18615600136613406,-0.5777255892753601,-0.05484403297305107
286,-0.5843268393884787,-0.1751963874904949,-0.5818711519241333,-0.04574389383196831
287,-0.5865112770738725,-0.1641992971207349,-0.5858811736106873,-0.03658321499824524
288,-0.5885371003567643,-0.1531670464418458,-0.5897575616836548,-0.027365215122699738
289,-0.5904030888541374,-0.14210198209320682,-0.5934983491897583,-0.018091339617967606
290,-0.5921080488823364,-0.13100648969842635,-0.597101092338562,-0.008762982673943043
291,-0.5936508180002148,-0.11988298521616603,-0.6005624532699585,0.0006187492981553078
292,-0.5950302652021476,-0.10873390084295698,-0.6038755774497986,0.0100538469851017
293,-0.596245289217957,-0.09756169895657099,-0.6070340871810913,0.01954180933535099
294,-0.5972948199026827,-0.08636889074519821,-0.6100342869758606,0.029081009328365326
295,-0.5981778076015689,-0.07515800666950664,-0.6128696799278259,0.038670480251312256
296,-0.5988932259839297,-0.06393161127289912,-0.6155344247817993,0.048308756202459335
297,-0.5994400816507146,-0.052692315596382266,-0.6180236339569092,0.057993851602077484
298,-0.5998174009828408,-0.04144277588700254,-0.6203338503837585,0.06772319227457047
299,-0.6000242448547328,-0.030185708499623987,-0.6224642992019653,0.07749347388744354
300,-0.600059713943111,-0.018923873846621336,-0.6244164109230042,0.08730094134807587
301,-0.5999229441498553,-0.00766006058387772,-0.6261917948722839,0.09714194387197495
302,-0.5996131186349631,0.0036028927005732625,-0.6277952194213867,0.10701243579387665
303,-0.5991294724071661,0.014862092693284479,-0.6292291283607483,0.1169089674949646
304,-0.5984712847623538,0.026114616426394316,-0.6304926872253418,0.12682870030403137
305,-0.5976378968137671,0.037357507516366795,-0.6315825581550598,0.13676899671554565
306,-0.5966287058734487,0.048587787758595985,-0.632487416267395,0.1467278152704239
307,-0.5954431552022129,0.05980245078125285,-0.6331945657730103,0.15670260787010193
308,-0.5940807400265294,0.0709984508695715,-0.6337050795555115,0.1666894108057022
309,-0.5925410207305274,0.08217269690559455,-0.6340222954750061,0.1766842156648636
310,-0.5908236158938709,0.09332206219209781,-0.6341404914855957,0.18668334186077118
311,-0.5889282041883339,0.10444340306709524,-0.6340601444244385,0.1966828554868698
312,-0.5868545263345465,0.11553355078646338,-0.633779764175415,0.20667874813079834
313,-0.5846023722630781,0.12658930925527373,-0.6332928538322449,0.21666669845581055
314,-0.5821715829764951,0.13760745180057044,-0.6326009035110474,0.22664256393909454
315,-0.5795620517384155,0.14858471813950352,-0.6317025423049927,0.23660193383693695
316,-0.5767737334500812,0.159517816239842,-0.6305938363075256,0.2465400993824005
317,-0.5738066452308404,0.17040343887554302,-0.6292766332626343,0.2564527988433838
318,-0.5706608749618262,0.18123825078321135,-0.6277375817298889,0.2663334012031555
319,-0.5673365708799307,0.19201890201857374,-0.6259675621986389,0.27617526054382324
320,-0.5638339435991883,0.20274203109092953,-0.623970091342926,0.2859734892845154
321,-0.5601532675063394,0.21340427782496885,-0.6217400431632996,0.2957214117050171
322,-0.5562948818088855,0.22400227224638666,-0.6192883253097534,0.3054160177707672
323,-0.5522591936132514,0.23453262186934362,-0.6166362166404724,0.31505775451660156
324,-0.5480466674025212,0.244991945654343,-0.6137877106666565,0.3246432840824127
325,-0.5436578350501576,0.2553768365265122,-0.6107451915740967,0.33416903018951416
326,-0.5390932977068109,0.2656838594880269,-0.607517421245575,0.34363362193107605
327,-0.5343537257847191,0.2759095596833846,-0.6041033864021301,0.3530326187610626
328,-0.5294398593503935,0.28605044915047856,-0.600491464138031,0.36235731840133667
329,-0.5243525052127271,0.2961030233627115,-0.5966750979423523,0.3716002404689789
330,-0.5190925485319375,0.30606373521563235,-0.5926589369773865,0.380758136510849
331,-0.5136609561376239,0.3159290184997307,-0.5884515643119812,0.38982975482940674
332,-0.5080587800796559,0.3256953058045873,-0.5840571522712708,0.39881226420402527
333,-0.5022871557559414,0.3353590630322181,-0.5794739127159119,0.4076998829841614
334,-0.49634729130897465,0.3449168045251588,-0.5747003555297852,0.4164867699146271
335,-0.4902404704275912,0.35436506782075494,-0.5697359442710876,0.4251672625541687
336,-0.483968051058533,0.3637004077812322,-0.5645736455917358,0.4337314963340759
337,-0.4775314622213116,0.3729194087885296,-0.5592104196548462,0.4421713352203369
338,-0.4709322036832311,0.3820186701570338,-0.5536515116691589,0.4504835903644562
339,-0.4641718522489552,0.3909947922647287,-0.5478959679603577,0.45866093039512634
340,-0.45725206132084495,0.3998443833769011,-0.5419434309005737,0.46669602394104004
341,-0.4501745594564507,0.40856406212735935,-0.5357916355133057,0.4745795428752899
342,-0.44294115322087435,0.41715044072639335,-0.5294399857521057,0.4823029339313507
343,-0.43555373088171245,0.4256001577493226,-0.5228943824768066,0.4898626506328583
344,-0.42801425815200855,0.43390987685990096,-0.5161594748497009,0.49725425243377686
345,-0.4203247801171204,0.4420762844079624,-0.50923752784729,0.5044710040092468
346,-0.4124874201874952,0.45009609469276934,-0.5021300315856934,0.5115050077438354
347,-0.4045043744890485,0.4579660471007584,-0.49483659863471985,0.5183460116386414
348,-0.3963779148054924,0.46568290095551934,-0.4873564541339874,0.5249823331832886
349,-0.3881103923150566,0.47324342545006737,-0.47968924045562744,0.5314015746116638
350,-0.3797042405925089,0.4806444067498902,-0.47183510661125183,0.5375906825065613
351,-0.37116197273479323,0.4878826873098033,-0.4638015627861023,0.5435450673103333
352,-0.36248618496908647,0.49495515900869963,-0.45559731125831604,0.5492619872093201
353,-0.35367956383640065,0.5018587653807843,-0.44723057746887207,0.5547383427619934
354,-0.34474488527863095,0.5085905239030613,-0.4387089014053345,0.5599703192710876
355,-0.3356850146401797,0.5151475497414606,-0.43003782629966736,0.5649507641792297
356,-0.3265028976656479,0.5215270392376105,-0.42122286558151245,0.5696718692779541
357,-0.317201558599052,0.5277262660444212,-0.4122723340988159,0.574130654335022
358,-0.3077840975749784,0.5337425517905618,-0.4031936824321747,0.5783223509788513
359,-0.29825368625068577,0.5395732580598416,-0.39399415254592896,0.5822416543960571
360,-0.28861356820475437,0.5452157846611436,-0.3846852779388428,0.5858938097953796
361,-0.2788670631509609,0.5506676009081399,-0.375277042388916,0.5892817974090576
362,-0.26901756540975397,0.5559262571965471,-0.36577677726745605,0.5924023985862732
363,-0.2590685414615538,0.5609893995462464,-0.3561919033527374,0.595252513885498
364,-0.24902352481708565,0.5658547576958971,-0.3465305268764496,0.5978314876556396
365,-0.23888610791516718,0.5705201164749593,-0.3367995619773865,0.6001338958740234
366,-0.22865994326961012,0.5749833218220658,-0.32700663805007935,0.6021566987037659
367,-0.21834874450350572,0.5792423065509628,-0.31716102361679077,0.603905200958252
368,-0.20795628346204204,0.5832950807190549,-0.307270348072052,0.6053774952888489
369,-0.19748638903423327,0.5871397433990304,-0.2973421812057495,0.6065711379051208
370,-0.1869429505269288,0.5907745033378966,-0.2873840630054474,0.6074814200401306
371,-0.1763299144818306,0.5941976581836399,-0.2774036228656769,0.608100950717926
372,-0.16565127660007756,0.5974075857885318,-0.26740920543670654,0.6084234714508057
373,-0.1549110818117888,0.6004027530885722,-0.25740960240364075,0.6084513664245605
374,-0.14411341700972793,0.6031817087722786,-0.24741338193416595,0.6081899404525757
375,-0.13326240869607472,0.6057430911191893,-0.2374294251203537,0.6076305508613586
376,-0.12236221966161887,0.6080856243274813,-0.22746703028678894,0.6067686080932617
377,-0.11141704119830066,0.6102080971453205,-0.21753554046154022,0.6056033968925476
378,-0.10043109944195742,0.6121093760857993,-0.20764395594596863,0.6041374802589417
379,-0.08940865643568652,0.613788409890809,-0.19780035316944122,0.6023779511451721
380,-0.07835400698135511,0.6152442335207057,-0.18801356852054596,0.6003258228302002
381,-0.06727148116885126,0.6164759910408528,-0.1782923936843872,0.5979824662208557
382,-0.05616543237603292,0.6174829067465776,-0.1686425656080246,0.5953605771064758
383,-0.045040233816560596,0.6182642872660016,-0.1590694636106491,0.5924710631370544
384,-0.03390028190854103,0.6188195324967313,-0.14958080649375916,0.5893152952194214
385,-0.022749996039631667,0.6191481463869843,-0.1401824951171875,0.585899829864502
386,-0.011593813821956615,0.6192497120675029,-0.1308809518814087,0.5822290182113647
387,-0.0004361879061569457,0.6191239010509082,-0.12168197333812714,0.5783081650733948
388,0.010718408557213552,0.618770499228646,-0.11258789151906967,0.5741497874259949
389,0.021865488752617346,0.6181894029054391,-0.10360437631607056,0.5697576403617859
390,0.03300056038258545,0.6173805973929191,-0.09473451972007751,0.5651401877403259
391,0.04411912636274509,0.6163441512091157,-0.08597440272569656,0.5603176951408386
392,0.055216695164749,0.6150801903608057,-0.07732538878917694,0.5552986860275269
393,0.06628877477057839,0.6135889211350333,-0.0687907412648201,0.550087571144104
394,0.07733085958918902,0.6118706774243609,-0.06036895141005516,0.5446959137916565
395,0.08833843222557637,0.6099259188424272,-0.05206073448061943,0.5391308665275574
396,0.09930697195017867,0.6077552246804515,-0.043872106820344925,0.5333912968635559
397,0.11023195783361875,0.6053592992398723,-0.03580700606107712,0.5274794101715088
398,0.12110887032301423,0.6027389750933317,-0.02786773070693016,0.5213996171951294
399,0.1319332023859544,0.5998951876313144,-0.02006400004029274,0.5151468515396118
400,0.1427004628282062,0.5968289762359458,-0.01239919476211071,0.5087244510650635
401,0.15340618372837475,0.5935414799521079,-0.00487331859767437,0.5021398067474365
402,0.16404591192706175,0.5900339403169769,0.002506416290998459,0.4953918159008026
403,0.17461521849119155,0.5863076880038975,0.009734882041811943,0.4884820282459259
404,0.18510970031756668,0.5823641501214621,0.01681712083518505,0.48142239451408386
405,0.1955249924363856,0.5782048297548306,0.023754529654979706,0.4742203950881958
406,0.2058567682110095,0.5738313038140986,0.030542731285095215,0.4668775796890259
407,0.2161007402353241,0.5692452235699079,0.037181124091148376,0.4593990445137024
408,0.2262526794440532,0.5644482808456064,0.04366980493068695,0.4517902433872223
409,0.2363084049246581,0.5594422373041567,0.05000684782862663,0.4440547227859497
410,0.24626377362885882,0.5542289346352448,0.05619167909026146,0.4361969232559204
411,0.2561146687990187,0.5488103231929083,0.062229689210653305,0.4282257556915283
412,0.26585701399482276,0.5431884420315559,0.0681220144033432,0.42014628648757935
413,0.2754867809661924,0.537365412802584,0.07386495918035507,0.4119599759578705
414,0.2849999771859604,0.5313434623818969,0.07946083694696426,0.4036724269390106
415,0.2943926543690859,0.525124913264575,0.08490868657827377,0.39528682827949524
416,0.30366090067532947,0.5187121987900326,0.09020590782165527,0.3868052661418915
417,0.3128008473721921,0.5121078495573439,0.0953603982925415,0.37823620438575745
418,0.32180866399724317,0.5053145074560259,0.10037608444690704,0.36958515644073486
419,0.3306805603925821,0.4983349316890214,0.10525374859571457,0.3608555197715759
420,0.3394128092403203,0.49117196495520815,0.10999491065740585,0.3520510196685791
421,0.34800175793680793,0.48382850392523113,0.1146051213145256,0.3431772291660309
422,0.3564438073180922,0.4763075237641865,0.11909017711877823,0.33423951268196106
423,0.3647354042677281,0.4686120948015541,0.12344931811094284,0.32523971796035767
424,0.37287303852765946,0.4607453913980557,0.12768755853176117,0.31618234515190125
425,0.3808532843110233,0.4527106445387331,0.13181756436824799,0.3070751130580902
426,0.3886728055042915,0.444511141520917,0.135853573679924,0.29792580008506775
427,0.39632835981127,0.43615021513410235,0.13980665802955627,0.2887403666973114
428,0.40381678357906176,0.4276312675501661,0.1436716765165329,0.2795175313949585
429,0.4111349869163906,0.41895778143603263,0.14743945002555847,0.27025455236434937
430,0.41827994107259553,0.4101333339291219,0.15111155807971954,0.26095321774482727
431,0.4252486750695542,0.40116158413966807,0.1546960175037384,0.25161775946617126
432,0.4320382805196935,0.39204626020553823,0.15819525718688965,0.24225002527236938
433,0.43864591906663647,0.38279115394627605,0.16160638630390167,0.2328498363494873
434,0.4450688379007311,0.37340010959875924,0.16493326425552368,0.22341950237751007
435,0.45130437469239754,0.36387702014034584,0.16817915439605713,0.21396099030971527
436,0.45734995049047034,0.35422583729103035,0.17135022580623627,0.20447711646556854
437,0.4632030600510485,0.34445057463802015,0.17444869875907898,0.1949692964553833
438,0.46886127097595165,0.33455531683432216,0.17747147381305695,0.1854371279478073
439,0.4743222377298252,0.3245441941021606,0.1804201900959015,0.1758817881345749
440,0.4795837100233483,0.3144213814726735,0.18330475687980652,0.16630688309669495
441,0.48464353235483504,0.3041910826865507,0.1861339807510376,0.15671546757221222
442,0.48949966467894446,0.293857511478688,0.18890321254730225,0.1471065729856491
443,0.4941501616159573,0.28342491582658236,0.19160999357700348,0.13747990131378174
444,0.49859315154392014,0.27289759398691305,0.19426077604293823,0.1278376430273056
445,0.5028268507315306,0.262279880965244,0.1968616247177124,0.11818179488182068
446,0.5068495704109166,0.2515761319700083,0.1994204968214035,0.10851474106311798
447,0.5106597218519973,0.24079072794830983,0.20194347202777863,0.09883825480937958
448,0.5142558215057036,0.22992806301660648,0.2044210433959961,0.08915004879236221
449,0.5176364847698691,0.21899252543738298,0.20684339106082916,0.07944788783788681
450,0.520800414480461,0.20798851374668154,0.20920595526695251,0.06973100453615189
451,0.5237463988412288,0.1969204421440001,0.21150463819503784,0.05999881029129028
452,0.5264733126257918,0.1857927468273917,0.21373876929283142,0.05025159567594528
453,0.5289801156727839,0.17460988643351194,0.2159063220024109,0.04048936069011688
454,0.5312658496633463,0.16337633898056236,0.21800699830055237,0.030712516978383064
455,0.5333296523592553,0.15209658873496684,0.22004298865795135,0.020921994000673294
456,0.5351707273181707,0.14077513901735922,0.22201478481292725,0.011118344031274319
457,0.5367883621022916,0.12941651423006695,0.22391608357429504,0.0013007856905460358
458,0.5381819274374351,0.11802525238056402,0.22573989629745483,-0.008531461469829082
459,0.5393508656816351,0.1066059004458614,0.22748398780822754,-0.018378160893917084
460,0.5402946860961019,0.09516300967601703,0.2291530966758728,-0.028237856924533844
461,0.5410129948666401,0.08370112809553927,0.23075707256793976,-0.03810836002230644
462,0.5415055096059447,0.0722247869286537,0.23229201138019562,-0.047989826649427414
463,0.5417720210749071,0.06073851770266603,0.23374302685260773,-0.05788395553827286
464,0.5418123908848739,0.04924684680591124,0.23510977625846863,-0.06779008358716965
465,0.5416265645905995,0.037754293485085286,0.2363971620798111,-0.07770683616399765
466,0.5412145678345202,0.02626538504768257,0.23761294782161713,-0.08763263374567032
467,0.5405765168378004,0.0147846572891919,0.23876623809337616,-0.09756588935852051
468,0.5397126166538891,0.00331664280161921,0.23985648155212402,-0.10750626027584076
469,0.5386231526778188,-0.008134129505609343,0.24088537693023682,-0.11745316535234451
470,0.5373084979515536,-0.019563141446045165,0.24185481667518616,-0.127406045794487
471,0.5357691326961914,-0.030965889078354666,0.2427666336297989,-0.13736437261104584
472,0.5340056351781405,-0.04233787730516925,0.2436269372701645,-0.14732728898525238
473,0.5320186705016391,-0.053674602568022436,0.24443760514259338,-0.157294362783432
474,0.5298089702321651,-0.06497156488487285,0.24519109725952148,-0.1672659069299698
475,0.5273773248984047,-0.07622426993078485,0.24587774276733398,-0.17724227905273438
476,0.5247245876489788,-0.08742823783827913,0.24650096893310547,-0.18722282350063324
477,0.5218517011954581,-0.09857900890262797,0.24707677960395813,-0.19720621407032013
478,0.5187596935695961,-0.10967214726482255,0.24761396646499634,-0.20719176530838013
479,0.515449661455762,-0.12070323114806086,0.2481115460395813,-0.21717935800552368
480,0.5119227889323896,-0.13166785934133898,0.24856647849082947,-0.2271689921617508
481,0.5081803448806611,-0.14256165565594286,0.24897126853466034,-0.23716077208518982
482,0.50422368619953,-0.15338026521933293,0.24932564795017242,-0.24715447425842285
483,0.5000542527659583,-0.1641193609937427,0.24964049458503723,-0.25714951753616333
484,0.4956735630049173,-0.17477464634355563,0.2499217391014099,-0.2671455442905426
485,0.4910832347109904,-0.18534187143912584,0.2501732110977173,-0.27714237570762634
486,0.4862849747893997,-0.19581682685359889,0.25039905309677124,-0.28713980317115784
487,0.4812805808009246,-0.20619532821238376,0.25060585141181946,-0.29713764786720276
488,0.47607195434543853,-0.21647322928406731,0.2508041262626648,-0.307135671377182
489,0.470661087851725,-0.2266464225997875,0.2510029673576355,-0.31713369488716125
490,0.4650500458657737,-0.23671084561038716,0.251212477684021,-0.3271314799785614
491,0.4592409867453218,-0.24666249368496565,0.25144246220588684,-0.33712881803512573
492,0.4532361576451619,-0.2564974153992697,0.25170472264289856,-0.3471253514289856
493,0.44703788905396846,-0.26621171400924887,0.2520037889480591,-0.3571208715438843
494,0.4406485978021746,-0.2758015388727109,0.2523311972618103,-0.36711549758911133
495,0.4340707832455541,-0.2852630900498121,0.25268250703811646,-0.3771093189716339
496,0.42730702459772385,-0.2945926389520157,0.25305917859077454,-0.3871022164821625
497,0.42035996972166256,-0.30378652255228744,0.25346076488494873,-0.39709413051605225
498,0.4132323307950755,-0.3128411277282227,0.25389134883880615,-0.4070848524570465
499,0.40592688375504493,-0.32175289436703014,0.25435715913772583,-0.4170739948749542
500,0.39844648164938296,-0.33051832478995435,0.25486406683921814,-0.4270611107349396

